Learned Pulse Shaping Design for PAPR Reduction in DFT-s-OFDM

High peak-to-average power ratio (PAPR) is one of the main factors limiting cell coverage for cellular systems, especially in the uplink direction. Discrete Fourier transform spread orthogonal frequency-domain multiplexing (DFT-s-OFDM) with spectrally-extended frequency-domain spectrum shaping (FDSS) is one of the efficient techniques deployed to lower the PAPR of the uplink waveforms. In this work, we propose a machine learning-based framework to determine the FDSS filter, optimizing a tradeoff between the symbol error rate (SER), the PAPR, and the spectral flatness requirements. Our end-to-end optimization framework considers multiple important design constraints, including the Nyquist zero-ISI (inter-symbol interference) condition. The numerical results show that learned FDSS filters lower the PAPR compared to conventional baselines, with minimal SER degradation. Tuning the parameters of the optimization also helps us understand the fundamental limitations and characteristics of the FDSS filters for PAPR reduction.

==> figures/results_PAPR.txt <==
BINS,	noFDSS,	RRC,	AlmostFlat,	Flat,	ZeroISI

0.000000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.010000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.020000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.030000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.040000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.050000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.060000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.070000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.080000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.090000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.100000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.110000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.120000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.130000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.140000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.150000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.160000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.170000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.180000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.190000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.200000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.210000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.220000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.230000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.240000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.250000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.260000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.270000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.280000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.290000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.300000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.310000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.320000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.330000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.340000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.350000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.360000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.370000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.380000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.390000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.400000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.410000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.420000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.430000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.440000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.450000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.460000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.470000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.480000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.490000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.500000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.510000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.520000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.530000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.540000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.550000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.560000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.570000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.580000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.590000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.600000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.610000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.620000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.630000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.640000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.650000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.660000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.670000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.680000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.690000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.700000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.710000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.720000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.730000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.740000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.750000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.760000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.770000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.780000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.790000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.800000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.810000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.820000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.830000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.840000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.850000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.860000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.870000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.880000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.890000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.900000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.910000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.920000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.930000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.940000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.950000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.960000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.970000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.980000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
0.990000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.000000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.010000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.020000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.030000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.040000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.050000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.060000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.070000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.080000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.090000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.100000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.110000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.120000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.130000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.140000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.150000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.160000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.170000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.180000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.190000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.200000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.210000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.220000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.230000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.240000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.250000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.260000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.270000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.280000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.290000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.300000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.310000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.320000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.330000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.340000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.350000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.360000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.370000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.380000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.390000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.400000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.410000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.420000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.430000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.440000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.450000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.460000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.470000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.480000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.490000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.500000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.510000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.520000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.530000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.540000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.550000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.560000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.570000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.580000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.590000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.600000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.610000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.620000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.630000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.640000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.650000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.660000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.670000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.680000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.690000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.700000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.710000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.720000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.730000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.740000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.750000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.760000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.770000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.780000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.790000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.800000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.810000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.820000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.830000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.840000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.850000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.860000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.870000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.880000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.890000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.900000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.910000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.920000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.930000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.940000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.950000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.960000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.970000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.980000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
1.990000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.000000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.010000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.020000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.030000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.040000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.050000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.060000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.070000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.080000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.090000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.100000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.110000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.120000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.130000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.140000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.150000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.160000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.170000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.180000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.190000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.200000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.210000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.220000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.230000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.240000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.250000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.260000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.270000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.280000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.290000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.300000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.310000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.320000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.330000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.340000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.350000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.360000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.370000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.380000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.390000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.400000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.410000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.420000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.430000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.440000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.450000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.460000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.470000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.480000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.490000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.500000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.510000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.520000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.530000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.540000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.550000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.560000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.570000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.580000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.590000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.600000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.610000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.620000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.630000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.640000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.650000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.660000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.670000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.680000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.690000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.700000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.710000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.720000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.730000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.740000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.750000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.760000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.770000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.780000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.790000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.800000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.810000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.820000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.830000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.840000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.850000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.860000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.870000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.880000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.890000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.900000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.910000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.920000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.930000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.940000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.950000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.960000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.970000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.980000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
2.990000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.000000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.010000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.020000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.030000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.040000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.050000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.060000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.070000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.080000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.090000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.100000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.110000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.120000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.130000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.140000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.150000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.160000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.170000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.180000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.190000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.200000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.210000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.220000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.230000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.240000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.250000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.260000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.270000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.280000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.290000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.300000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.310000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.320000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.330000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.340000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.350000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.360000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.370000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.380000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.390000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.400000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.410000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.420000, 1.000000, 1.000000, 1.000000, 1.000000, 1.000000
3.430000, 1.000000, 1.000000, 0.999990, 1.000000, 1.000000
3.440000, 1.000000, 1.000000, 0.999990, 0.999980, 1.000000
3.450000, 1.000000, 1.000000, 0.999990, 0.999980, 1.000000
3.460000, 1.000000, 1.000000, 0.999970, 0.999980, 1.000000
3.470000, 1.000000, 1.000000, 0.999960, 0.999980, 1.000000
3.480000, 1.000000, 1.000000, 0.999940, 0.999980, 1.000000
3.490000, 1.000000, 1.000000, 0.999930, 0.999980, 1.000000
3.500000, 1.000000, 1.000000, 0.999920, 0.999980, 1.000000
3.510000, 1.000000, 1.000000, 0.999900, 0.999970, 1.000000
3.520000, 1.000000, 1.000000, 0.999900, 0.999950, 1.000000
3.530000, 1.000000, 1.000000, 0.999880, 0.999940, 1.000000
3.540000, 1.000000, 1.000000, 0.999860, 0.999940, 1.000000
3.550000, 1.000000, 1.000000, 0.999840, 0.999930, 1.000000
3.560000, 1.000000, 1.000000, 0.999820, 0.999920, 1.000000
3.570000, 1.000000, 0.999990, 0.999780, 0.999900, 1.000000
3.580000, 1.000000, 0.999990, 0.999690, 0.999880, 1.000000
3.590000, 1.000000, 0.999990, 0.999630, 0.999810, 1.000000
3.600000, 1.000000, 0.999990, 0.999560, 0.999750, 0.999990
3.610000, 1.000000, 0.999990, 0.999480, 0.999700, 0.999980
3.620000, 1.000000, 0.999990, 0.999370, 0.999640, 0.999980
3.630000, 1.000000, 0.999990, 0.999350, 0.999610, 0.999960
3.640000, 1.000000, 0.999990, 0.999260, 0.999530, 0.999960
3.650000, 1.000000, 0.999990, 0.999140, 0.999430, 0.999950
3.660000, 1.000000, 0.999990, 0.998980, 0.999360, 0.999950
3.670000, 1.000000, 0.999990, 0.998780, 0.999240, 0.999930
3.680000, 1.000000, 0.999990, 0.998530, 0.999110, 0.999920
3.690000, 1.000000, 0.999990, 0.998290, 0.998970, 0.999890
3.700000, 1.000000, 0.999990, 0.998060, 0.998870, 0.999870
3.710000, 1.000000, 0.999990, 0.997790, 0.998740, 0.999850
3.720000, 1.000000, 0.999990, 0.997350, 0.998420, 0.999850
3.730000, 1.000000, 0.999990, 0.996990, 0.998240, 0.999810
3.740000, 1.000000, 0.999990, 0.996570, 0.997970, 0.999790
3.750000, 1.000000, 0.999980, 0.996150, 0.997500, 0.999760
3.760000, 1.000000, 0.999980, 0.995650, 0.997210, 0.999710
3.770000, 1.000000, 0.999970, 0.995130, 0.996690, 0.999660
3.780000, 1.000000, 0.999970, 0.994300, 0.996330, 0.999650
3.790000, 1.000000, 0.999960, 0.993590, 0.995830, 0.999580
3.800000, 1.000000, 0.999960, 0.992700, 0.995330, 0.999470
3.810000, 1.000000, 0.999950, 0.991740, 0.994900, 0.999390
3.820000, 1.000000, 0.999940, 0.990910, 0.994370, 0.999220
3.830000, 1.000000, 0.999940, 0.989860, 0.993490, 0.999110
3.840000, 1.000000, 0.999930, 0.988640, 0.992690, 0.998970
3.850000, 1.000000, 0.999930, 0.987460, 0.991710, 0.998850
3.860000, 1.000000, 0.999910, 0.985940, 0.990520, 0.998700
3.870000, 1.000000, 0.999900, 0.984280, 0.989460, 0.998540
3.880000, 1.000000, 0.999890, 0.982610, 0.988360, 0.998480
3.890000, 1.000000, 0.999860, 0.980710, 0.987120, 0.998240
3.900000, 1.000000, 0.999860, 0.978340, 0.985660, 0.998010
3.910000, 1.000000, 0.999830, 0.975910, 0.984010, 0.997740
3.920000, 1.000000, 0.999830, 0.973520, 0.982180, 0.997490
3.930000, 1.000000, 0.999810, 0.970570, 0.980570, 0.997130
3.940000, 1.000000, 0.999800, 0.967720, 0.978400, 0.996690
3.950000, 1.000000, 0.999770, 0.964680, 0.976260, 0.996280
3.960000, 1.000000, 0.999760, 0.961400, 0.973920, 0.995840
3.970000, 1.000000, 0.999730, 0.958340, 0.971340, 0.995320
3.980000, 1.000000, 0.999700, 0.954520, 0.968730, 0.994830
3.990000, 1.000000, 0.999640, 0.950370, 0.965630, 0.994360
4.000000, 1.000000, 0.999570, 0.946030, 0.962460, 0.993800
4.010000, 1.000000, 0.999560, 0.941640, 0.959320, 0.993120
4.020000, 1.000000, 0.999530, 0.937000, 0.955760, 0.992300
4.030000, 1.000000, 0.999430, 0.932270, 0.951950, 0.991390
4.040000, 1.000000, 0.999340, 0.927150, 0.947970, 0.990460
4.050000, 1.000000, 0.999270, 0.922030, 0.944020, 0.989290
4.060000, 1.000000, 0.999220, 0.916100, 0.939410, 0.988130
4.070000, 1.000000, 0.999080, 0.910020, 0.934830, 0.987030
4.080000, 1.000000, 0.999050, 0.903790, 0.929380, 0.985590
4.090000, 1.000000, 0.998960, 0.897150, 0.923930, 0.984240
4.100000, 1.000000, 0.998820, 0.890110, 0.918270, 0.982600
4.110000, 1.000000, 0.998690, 0.882840, 0.912630, 0.980770
4.120000, 1.000000, 0.998510, 0.875020, 0.906590, 0.979030
4.130000, 1.000000, 0.998320, 0.866700, 0.900150, 0.977230
4.140000, 1.000000, 0.998220, 0.858000, 0.893270, 0.975180
4.150000, 1.000000, 0.997940, 0.849260, 0.886080, 0.973170
4.160000, 1.000000, 0.997640, 0.840670, 0.878800, 0.970890
4.170000, 1.000000, 0.997380, 0.831800, 0.870860, 0.968440
4.180000, 1.000000, 0.996960, 0.821720, 0.862800, 0.965320
4.190000, 1.000000, 0.996620, 0.812250, 0.854700, 0.962340
4.200000, 1.000000, 0.996260, 0.802570, 0.846460, 0.959200
4.210000, 1.000000, 0.995850, 0.792030, 0.838300, 0.955960
4.220000, 1.000000, 0.995390, 0.781040, 0.829400, 0.952390
4.230000, 1.000000, 0.994960, 0.770070, 0.820290, 0.948840
4.240000, 1.000000, 0.994430, 0.758910, 0.810990, 0.945310
4.250000, 1.000000, 0.993740, 0.747340, 0.801320, 0.941550
4.260000, 1.000000, 0.993060, 0.736130, 0.791540, 0.937300
4.270000, 1.000000, 0.992370, 0.724860, 0.781180, 0.932790
4.280000, 1.000000, 0.991640, 0.712610, 0.770660, 0.928150
4.290000, 1.000000, 0.990750, 0.700470, 0.760280, 0.922940
4.300000, 1.000000, 0.989990, 0.688530, 0.749710, 0.918070
4.310000, 1.000000, 0.989150, 0.676170, 0.738430, 0.912580
4.320000, 1.000000, 0.988110, 0.663670, 0.727300, 0.906920
4.330000, 1.000000, 0.987020, 0.650660, 0.714980, 0.901320
4.340000, 0.999990, 0.985680, 0.637710, 0.702880, 0.894920
4.350000, 0.999990, 0.984580, 0.624140, 0.691010, 0.888810
4.360000, 0.999990, 0.983150, 0.610870, 0.678990, 0.881880
4.370000, 0.999990, 0.981590, 0.597200, 0.666370, 0.874870
4.380000, 0.999990, 0.979980, 0.584080, 0.654260, 0.867710
4.390000, 0.999990, 0.978270, 0.570560, 0.641620, 0.860370
4.400000, 0.999980, 0.976560, 0.556500, 0.628760, 0.853190
4.410000, 0.999980, 0.974800, 0.542930, 0.616060, 0.845260
4.420000, 0.999980, 0.972900, 0.528820, 0.603300, 0.837170
4.430000, 0.999980, 0.971000, 0.514750, 0.590440, 0.829270
4.440000, 0.999980, 0.968780, 0.500730, 0.577920, 0.820930
4.450000, 0.999980, 0.966610, 0.487100, 0.564640, 0.812600
4.460000, 0.999980, 0.964260, 0.474100, 0.551280, 0.803220
4.470000, 0.999960, 0.961760, 0.461350, 0.537810, 0.793340
4.480000, 0.999940, 0.959190, 0.447560, 0.524640, 0.783760
4.490000, 0.999940, 0.956060, 0.434300, 0.511610, 0.774340
4.500000, 0.999910, 0.952740, 0.420980, 0.498180, 0.764370
4.510000, 0.999890, 0.949300, 0.407840, 0.485210, 0.754150
4.520000, 0.999880, 0.945490, 0.395280, 0.471440, 0.743800
4.530000, 0.999870, 0.942090, 0.382920, 0.458630, 0.733830
4.540000, 0.999860, 0.938650, 0.369610, 0.445110, 0.723200
4.550000, 0.999830, 0.934650, 0.357530, 0.432430, 0.712520
4.560000, 0.999830, 0.930230, 0.345020, 0.420030, 0.701120
4.570000, 0.999820, 0.925790, 0.333340, 0.407520, 0.689570
4.580000, 0.999820, 0.921100, 0.321420, 0.395200, 0.678150
4.590000, 0.999760, 0.916360, 0.309320, 0.383190, 0.666920
4.600000, 0.999750, 0.911190, 0.297970, 0.370470, 0.655590
4.610000, 0.999740, 0.906060, 0.286380, 0.358780, 0.643960
4.620000, 0.999730, 0.900360, 0.275390, 0.346830, 0.632500
4.630000, 0.999700, 0.895180, 0.264950, 0.335510, 0.620690
4.640000, 0.999680, 0.889090, 0.254610, 0.324220, 0.609060
4.650000, 0.999670, 0.883650, 0.244080, 0.313670, 0.597350
4.660000, 0.999620, 0.877770, 0.233880, 0.302610, 0.585190
4.670000, 0.999570, 0.871450, 0.224590, 0.291780, 0.573130
4.680000, 0.999540, 0.865170, 0.215580, 0.281270, 0.560560
4.690000, 0.999510, 0.858200, 0.206170, 0.270870, 0.548180
4.700000, 0.999390, 0.851360, 0.196800, 0.260670, 0.535770
4.710000, 0.999290, 0.844300, 0.188510, 0.250030, 0.523530
4.720000, 0.999230, 0.836930, 0.179630, 0.240040, 0.511130
4.730000, 0.999120, 0.829260, 0.171430, 0.230700, 0.498520
4.740000, 0.999070, 0.821220, 0.163380, 0.221830, 0.486050
4.750000, 0.999000, 0.813510, 0.155720, 0.212680, 0.474090
4.760000, 0.998890, 0.804920, 0.148230, 0.204090, 0.461930
4.770000, 0.998730, 0.796950, 0.140810, 0.195440, 0.450210
4.780000, 0.998640, 0.788490, 0.134060, 0.187530, 0.437890
4.790000, 0.998480, 0.779210, 0.126800, 0.179790, 0.426310
4.800000, 0.998330, 0.770390, 0.120170, 0.171700, 0.414830
4.810000, 0.998120, 0.761790, 0.113710, 0.163950, 0.402810
4.820000, 0.997950, 0.752600, 0.107980, 0.156790, 0.390840
4.830000, 0.997820, 0.743200, 0.102270, 0.149680, 0.378370
4.840000, 0.997570, 0.733560, 0.096960, 0.142660, 0.366710
4.850000, 0.997370, 0.723490, 0.091680, 0.136190, 0.354870
4.860000, 0.997140, 0.713910, 0.086650, 0.129750, 0.343890
4.870000, 0.996880, 0.703900, 0.081720, 0.123050, 0.332590
4.880000, 0.996690, 0.694090, 0.076970, 0.116960, 0.322000
4.890000, 0.996369, 0.683830, 0.072740, 0.111320, 0.311150
4.900000, 0.996029, 0.672870, 0.068360, 0.105990, 0.300370
4.910000, 0.995629, 0.662790, 0.064590, 0.101080, 0.290270
4.920000, 0.995289, 0.652120, 0.060440, 0.095630, 0.280050
4.930000, 0.994999, 0.641230, 0.056920, 0.090530, 0.269960
4.940000, 0.994499, 0.630260, 0.053590, 0.085860, 0.260070
4.950000, 0.993999, 0.619330, 0.050380, 0.081310, 0.250290
4.960000, 0.993359, 0.608370, 0.047170, 0.076640, 0.240660
4.970000, 0.992699, 0.596790, 0.044360, 0.072620, 0.231250
4.980000, 0.992139, 0.585780, 0.041320, 0.068610, 0.222310
4.990000, 0.991509, 0.575360, 0.038570, 0.064880, 0.213380
5.000000, 0.990789, 0.564170, 0.036040, 0.061110, 0.204500
5.010000, 0.990129, 0.552880, 0.033590, 0.057430, 0.195730
5.020000, 0.989429, 0.541060, 0.031350, 0.054150, 0.187220
5.030000, 0.988578, 0.529990, 0.029290, 0.051150, 0.179630
5.040000, 0.987768, 0.519080, 0.027380, 0.048360, 0.171390
5.050000, 0.986888, 0.508190, 0.025400, 0.045130, 0.164140
5.060000, 0.985698, 0.497370, 0.023890, 0.042520, 0.156500
5.070000, 0.984768, 0.486140, 0.022180, 0.040010, 0.149140
5.080000, 0.983488, 0.474800, 0.020820, 0.037430, 0.142160
5.090000, 0.982208, 0.463350, 0.019280, 0.034970, 0.135100
5.100000, 0.980767, 0.452470, 0.017800, 0.032610, 0.128300
5.110000, 0.979397, 0.442020, 0.016430, 0.030580, 0.122230
5.120000, 0.977767, 0.431320, 0.015290, 0.028390, 0.116470
5.130000, 0.975997, 0.421040, 0.014100, 0.026500, 0.110840
5.140000, 0.974446, 0.410720, 0.013090, 0.024880, 0.105590
5.150000, 0.972806, 0.400340, 0.012250, 0.023490, 0.100590
5.160000, 0.971186, 0.390240, 0.011380, 0.021910, 0.095180
5.170000, 0.969296, 0.380030, 0.010500, 0.020460, 0.089960
5.180000, 0.967515, 0.369950, 0.009690, 0.019070, 0.084980
5.190000, 0.965565, 0.359710, 0.008910, 0.017740, 0.080640
5.200000, 0.963545, 0.349930, 0.008210, 0.016630, 0.076300
5.210000, 0.961175, 0.340540, 0.007520, 0.015500, 0.071850
5.220000, 0.958824, 0.331060, 0.006920, 0.014290, 0.067650
5.230000, 0.956184, 0.321280, 0.006390, 0.013150, 0.064130
5.240000, 0.953724, 0.312590, 0.005900, 0.012110, 0.060630
5.250000, 0.950853, 0.303180, 0.005450, 0.011150, 0.056920
5.260000, 0.948163, 0.293940, 0.004880, 0.010150, 0.053320
5.270000, 0.945182, 0.284980, 0.004450, 0.009380, 0.050060
5.280000, 0.942192, 0.275590, 0.004210, 0.008700, 0.046790
5.290000, 0.938741, 0.267040, 0.003760, 0.007980, 0.043610
5.300000, 0.935521, 0.258680, 0.003400, 0.007230, 0.040810
5.310000, 0.932020, 0.250440, 0.003060, 0.006680, 0.038170
5.320000, 0.928590, 0.242140, 0.002820, 0.006090, 0.035460
5.330000, 0.924889, 0.234170, 0.002540, 0.005600, 0.033130
5.340000, 0.921389, 0.225990, 0.002390, 0.005090, 0.030970
5.350000, 0.917608, 0.218220, 0.002200, 0.004640, 0.028920
5.360000, 0.913638, 0.210590, 0.002020, 0.004090, 0.026700
5.370000, 0.909147, 0.203330, 0.001870, 0.003650, 0.024880
5.380000, 0.904657, 0.196050, 0.001630, 0.003380, 0.022860
5.390000, 0.900696, 0.188900, 0.001490, 0.003170, 0.021280
5.400000, 0.896335, 0.182020, 0.001340, 0.002910, 0.019700
5.410000, 0.891585, 0.175360, 0.001190, 0.002670, 0.018090
5.420000, 0.887064, 0.168560, 0.001010, 0.002420, 0.016680
5.430000, 0.882234, 0.162230, 0.000900, 0.002180, 0.015270
5.440000, 0.876963, 0.156070, 0.000830, 0.001980, 0.014150
5.450000, 0.871502, 0.149890, 0.000770, 0.001840, 0.012980
5.460000, 0.866121, 0.143900, 0.000670, 0.001650, 0.011840
5.470000, 0.860791, 0.138090, 0.000620, 0.001500, 0.010900
5.480000, 0.855280, 0.132230, 0.000580, 0.001330, 0.010000
5.490000, 0.849739, 0.126260, 0.000490, 0.001260, 0.009120
5.500000, 0.844018, 0.121190, 0.000410, 0.001200, 0.008450
5.510000, 0.838337, 0.116140, 0.000370, 0.001060, 0.007590
5.520000, 0.832187, 0.111200, 0.000320, 0.000970, 0.006850
5.530000, 0.825786, 0.106280, 0.000290, 0.000840, 0.006290
5.540000, 0.819285, 0.101440, 0.000270, 0.000750, 0.005650
5.550000, 0.812884, 0.096710, 0.000230, 0.000670, 0.005270
5.560000, 0.806703, 0.092370, 0.000180, 0.000590, 0.004690
5.570000, 0.800292, 0.088620, 0.000160, 0.000480, 0.004220
5.580000, 0.793621, 0.084570, 0.000140, 0.000440, 0.003860
5.590000, 0.787100, 0.080670, 0.000120, 0.000370, 0.003560
5.600000, 0.780379, 0.076620, 0.000110, 0.000350, 0.003260
5.610000, 0.773468, 0.072500, 0.000090, 0.000320, 0.002960
5.620000, 0.766677, 0.069280, 0.000090, 0.000270, 0.002740
5.630000, 0.758736, 0.066230, 0.000080, 0.000230, 0.002410
5.640000, 0.751515, 0.062810, 0.000080, 0.000200, 0.002130
5.650000, 0.744164, 0.059470, 0.000070, 0.000170, 0.001920
5.660000, 0.736783, 0.056320, 0.000060, 0.000170, 0.001720
5.670000, 0.729142, 0.053710, 0.000050, 0.000150, 0.001570
5.680000, 0.722211, 0.051230, 0.000030, 0.000130, 0.001440
5.690000, 0.714530, 0.048770, 0.000010, 0.000130, 0.001260
5.700000, 0.706289, 0.046120, 0.000010, 0.000130, 0.001150
5.710000, 0.698748, 0.043710, 0.000010, 0.000110, 0.001000
5.720000, 0.690277, 0.041470, 0.000000, 0.000080, 0.000860
5.730000, 0.682276, 0.039170, 0.000000, 0.000070, 0.000750
5.740000, 0.673764, 0.036930, 0.000000, 0.000050, 0.000670
5.750000, 0.665603, 0.034660, 0.000000, 0.000030, 0.000570
5.760000, 0.657262, 0.032900, 0.000000, 0.000030, 0.000510
5.770000, 0.648721, 0.030930, 0.000000, 0.000030, 0.000460
5.780000, 0.640910, 0.029200, 0.000000, 0.000020, 0.000420
5.790000, 0.632579, 0.027300, 0.000000, 0.000020, 0.000350
5.800000, 0.624557, 0.025590, 0.000000, 0.000020, 0.000320
5.810000, 0.616026, 0.023990, 0.000000, 0.000020, 0.000270
5.820000, 0.607825, 0.022410, 0.000000, 0.000020, 0.000230
5.830000, 0.599464, 0.021010, 0.000000, 0.000020, 0.000220
5.840000, 0.591643, 0.019540, 0.000000, 0.000020, 0.000190
5.850000, 0.583402, 0.018270, 0.000000, 0.000020, 0.000160
5.860000, 0.575111, 0.017060, 0.000000, 0.000020, 0.000160
5.870000, 0.566739, 0.015920, 0.000000, 0.000010, 0.000110
5.880000, 0.558558, 0.014740, 0.000000, 0.000010, 0.000080
5.890000, 0.550207, 0.013790, 0.000000, 0.000010, 0.000070
5.900000, 0.541946, 0.012750, 0.000000, 0.000010, 0.000060
5.910000, 0.534045, 0.011970, 0.000000, 0.000010, 0.000050
5.920000, 0.525364, 0.011210, 0.000000, 0.000010, 0.000040
5.930000, 0.517052, 0.010230, 0.000000, 0.000010, 0.000040
5.940000, 0.508781, 0.009580, 0.000000, 0.000010, 0.000030
5.950000, 0.500520, 0.008970, 0.000000, 0.000000, 0.000020
5.960000, 0.492199, 0.008210, 0.000000, 0.000000, 0.000020
5.970000, 0.483328, 0.007520, 0.000000, 0.000000, 0.000020
5.980000, 0.474816, 0.007000, 0.000000, 0.000000, 0.000010
5.990000, 0.466605, 0.006440, 0.000000, 0.000000, 0.000010
6.000000, 0.458724, 0.005890, 0.000000, 0.000000, 0.000000
6.010000, 0.450603, 0.005350, 0.000000, 0.000000, 0.000000
6.020000, 0.442572, 0.004970, 0.000000, 0.000000, 0.000000
6.030000, 0.434351, 0.004520, 0.000000, 0.000000, 0.000000
6.040000, 0.426870, 0.004220, 0.000000, 0.000000, 0.000000
6.050000, 0.418929, 0.003830, 0.000000, 0.000000, 0.000000
6.060000, 0.411118, 0.003480, 0.000000, 0.000000, 0.000000
6.070000, 0.403296, 0.003200, 0.000000, 0.000000, 0.000000
6.080000, 0.395405, 0.002970, 0.000000, 0.000000, 0.000000
6.090000, 0.387944, 0.002640, 0.000000, 0.000000, 0.000000
6.100000, 0.380713, 0.002400, 0.000000, 0.000000, 0.000000
6.110000, 0.372822, 0.002170, 0.000000, 0.000000, 0.000000
6.120000, 0.365071, 0.001970, 0.000000, 0.000000, 0.000000
6.130000, 0.357900, 0.001820, 0.000000, 0.000000, 0.000000
6.140000, 0.350229, 0.001480, 0.000000, 0.000000, 0.000000
6.150000, 0.342778, 0.001290, 0.000000, 0.000000, 0.000000
6.160000, 0.335447, 0.001080, 0.000000, 0.000000, 0.000000
6.170000, 0.327986, 0.000960, 0.000000, 0.000000, 0.000000
6.180000, 0.320915, 0.000890, 0.000000, 0.000000, 0.000000
6.190000, 0.314224, 0.000780, 0.000000, 0.000000, 0.000000
6.200000, 0.307423, 0.000680, 0.000000, 0.000000, 0.000000
6.210000, 0.300132, 0.000590, 0.000000, 0.000000, 0.000000
6.220000, 0.293461, 0.000520, 0.000000, 0.000000, 0.000000
6.230000, 0.286520, 0.000450, 0.000000, 0.000000, 0.000000
6.240000, 0.279879, 0.000440, 0.000000, 0.000000, 0.000000
6.250000, 0.273738, 0.000370, 0.000000, 0.000000, 0.000000
6.260000, 0.267487, 0.000300, 0.000000, 0.000000, 0.000000
6.270000, 0.261507, 0.000280, 0.000000, 0.000000, 0.000000
6.280000, 0.255406, 0.000240, 0.000000, 0.000000, 0.000000
6.290000, 0.249625, 0.000200, 0.000000, 0.000000, 0.000000
6.300000, 0.243974, 0.000160, 0.000000, 0.000000, 0.000000
6.310000, 0.237693, 0.000140, 0.000000, 0.000000, 0.000000
6.320000, 0.231492, 0.000120, 0.000000, 0.000000, 0.000000
6.330000, 0.225412, 0.000120, 0.000000, 0.000000, 0.000000
6.340000, 0.219841, 0.000100, 0.000000, 0.000000, 0.000000
6.350000, 0.214400, 0.000060, 0.000000, 0.000000, 0.000000
6.360000, 0.208869, 0.000030, 0.000000, 0.000000, 0.000000
6.370000, 0.203699, 0.000030, 0.000000, 0.000000, 0.000000
6.380000, 0.198568, 0.000030, 0.000000, 0.000000, 0.000000
6.390000, 0.193497, 0.000030, 0.000000, 0.000000, 0.000000
6.400000, 0.188316, 0.000020, 0.000000, 0.000000, 0.000000
6.410000, 0.183606, 0.000000, 0.000000, 0.000000, 0.000000
6.420000, 0.178715, 0.000000, 0.000000, 0.000000, 0.000000
6.430000, 0.174184, 0.000000, 0.000000, 0.000000, 0.000000
6.440000, 0.169644, 0.000000, 0.000000, 0.000000, 0.000000
6.450000, 0.165603, 0.000000, 0.000000, 0.000000, 0.000000
6.460000, 0.161463, 0.000000, 0.000000, 0.000000, 0.000000
6.470000, 0.156912, 0.000000, 0.000000, 0.000000, 0.000000
6.480000, 0.152621, 0.000000, 0.000000, 0.000000, 0.000000
6.490000, 0.148601, 0.000000, 0.000000, 0.000000, 0.000000
6.500000, 0.144440, 0.000000, 0.000000, 0.000000, 0.000000
6.510000, 0.140650, 0.000000, 0.000000, 0.000000, 0.000000
6.520000, 0.136439, 0.000000, 0.000000, 0.000000, 0.000000
6.530000, 0.132829, 0.000000, 0.000000, 0.000000, 0.000000
6.540000, 0.129108, 0.000000, 0.000000, 0.000000, 0.000000
6.550000, 0.125328, 0.000000, 0.000000, 0.000000, 0.000000
6.560000, 0.121697, 0.000000, 0.000000, 0.000000, 0.000000
6.570000, 0.118037, 0.000000, 0.000000, 0.000000, 0.000000
6.580000, 0.114456, 0.000000, 0.000000, 0.000000, 0.000000
6.590000, 0.111136, 0.000000, 0.000000, 0.000000, 0.000000
6.600000, 0.107835, 0.000000, 0.000000, 0.000000, 0.000000
6.610000, 0.104385, 0.000000, 0.000000, 0.000000, 0.000000
6.620000, 0.101384, 0.000000, 0.000000, 0.000000, 0.000000
6.630000, 0.098234, 0.000000, 0.000000, 0.000000, 0.000000
6.640000, 0.095253, 0.000000, 0.000000, 0.000000, 0.000000
6.650000, 0.092393, 0.000000, 0.000000, 0.000000, 0.000000
6.660000, 0.089703, 0.000000, 0.000000, 0.000000, 0.000000
6.670000, 0.087142, 0.000000, 0.000000, 0.000000, 0.000000
6.680000, 0.084492, 0.000000, 0.000000, 0.000000, 0.000000
6.690000, 0.082021, 0.000000, 0.000000, 0.000000, 0.000000
6.700000, 0.079531, 0.000000, 0.000000, 0.000000, 0.000000
6.710000, 0.077011, 0.000000, 0.000000, 0.000000, 0.000000
6.720000, 0.074640, 0.000000, 0.000000, 0.000000, 0.000000
6.730000, 0.072230, 0.000000, 0.000000, 0.000000, 0.000000
6.740000, 0.069760, 0.000000, 0.000000, 0.000000, 0.000000
6.750000, 0.067549, 0.000000, 0.000000, 0.000000, 0.000000
6.760000, 0.065129, 0.000000, 0.000000, 0.000000, 0.000000
6.770000, 0.062789, 0.000000, 0.000000, 0.000000, 0.000000
6.780000, 0.060749, 0.000000, 0.000000, 0.000000, 0.000000
6.790000, 0.058618, 0.000000, 0.000000, 0.000000, 0.000000
6.800000, 0.056558, 0.000000, 0.000000, 0.000000, 0.000000
6.810000, 0.054568, 0.000000, 0.000000, 0.000000, 0.000000
6.820000, 0.052557, 0.000000, 0.000000, 0.000000, 0.000000
6.830000, 0.050767, 0.000000, 0.000000, 0.000000, 0.000000
6.840000, 0.049107, 0.000000, 0.000000, 0.000000, 0.000000
6.850000, 0.047347, 0.000000, 0.000000, 0.000000, 0.000000
6.860000, 0.045476, 0.000000, 0.000000, 0.000000, 0.000000
6.870000, 0.043916, 0.000000, 0.000000, 0.000000, 0.000000
6.880000, 0.042316, 0.000000, 0.000000, 0.000000, 0.000000
6.890000, 0.040696, 0.000000, 0.000000, 0.000000, 0.000000
6.900000, 0.039205, 0.000000, 0.000000, 0.000000, 0.000000
6.910000, 0.037935, 0.000000, 0.000000, 0.000000, 0.000000
6.920000, 0.036485, 0.000000, 0.000000, 0.000000, 0.000000
6.930000, 0.035215, 0.000000, 0.000000, 0.000000, 0.000000
6.940000, 0.033835, 0.000000, 0.000000, 0.000000, 0.000000
6.950000, 0.032635, 0.000000, 0.000000, 0.000000, 0.000000
6.960000, 0.031534, 0.000000, 0.000000, 0.000000, 0.000000
6.970000, 0.030404, 0.000000, 0.000000, 0.000000, 0.000000
6.980000, 0.029064, 0.000000, 0.000000, 0.000000, 0.000000
6.990000, 0.027894, 0.000000, 0.000000, 0.000000, 0.000000
7.000000, 0.026954, 0.000000, 0.000000, 0.000000, 0.000000
7.010000, 0.025964, 0.000000, 0.000000, 0.000000, 0.000000
7.020000, 0.024993, 0.000000, 0.000000, 0.000000, 0.000000
7.030000, 0.024293, 0.000000, 0.000000, 0.000000, 0.000000
7.040000, 0.023303, 0.000000, 0.000000, 0.000000, 0.000000
7.050000, 0.022343, 0.000000, 0.000000, 0.000000, 0.000000
7.060000, 0.021453, 0.000000, 0.000000, 0.000000, 0.000000
7.070000, 0.020673, 0.000000, 0.000000, 0.000000, 0.000000
7.080000, 0.020003, 0.000000, 0.000000, 0.000000, 0.000000
7.090000, 0.019203, 0.000000, 0.000000, 0.000000, 0.000000
7.100000, 0.018393, 0.000000, 0.000000, 0.000000, 0.000000
7.110000, 0.017472, 0.000000, 0.000000, 0.000000, 0.000000
7.120000, 0.016802, 0.000000, 0.000000, 0.000000, 0.000000
7.130000, 0.016152, 0.000000, 0.000000, 0.000000, 0.000000
7.140000, 0.015452, 0.000000, 0.000000, 0.000000, 0.000000
7.150000, 0.014842, 0.000000, 0.000000, 0.000000, 0.000000
7.160000, 0.014152, 0.000000, 0.000000, 0.000000, 0.000000
7.170000, 0.013542, 0.000000, 0.000000, 0.000000, 0.000000
7.180000, 0.012812, 0.000000, 0.000000, 0.000000, 0.000000
7.190000, 0.012282, 0.000000, 0.000000, 0.000000, 0.000000
7.200000, 0.011702, 0.000000, 0.000000, 0.000000, 0.000000
7.210000, 0.011232, 0.000000, 0.000000, 0.000000, 0.000000
7.220000, 0.010722, 0.000000, 0.000000, 0.000000, 0.000000
7.230000, 0.010331, 0.000000, 0.000000, 0.000000, 0.000000
7.240000, 0.009871, 0.000000, 0.000000, 0.000000, 0.000000
7.250000, 0.009521, 0.000000, 0.000000, 0.000000, 0.000000
7.260000, 0.009081, 0.000000, 0.000000, 0.000000, 0.000000
7.270000, 0.008651, 0.000000, 0.000000, 0.000000, 0.000000
7.280000, 0.008271, 0.000000, 0.000000, 0.000000, 0.000000
7.290000, 0.007931, 0.000000, 0.000000, 0.000000, 0.000000
7.300000, 0.007621, 0.000000, 0.000000, 0.000000, 0.000000
7.310000, 0.007241, 0.000000, 0.000000, 0.000000, 0.000000
7.320000, 0.007001, 0.000000, 0.000000, 0.000000, 0.000000
7.330000, 0.006651, 0.000000, 0.000000, 0.000000, 0.000000
7.340000, 0.006401, 0.000000, 0.000000, 0.000000, 0.000000
7.350000, 0.006091, 0.000000, 0.000000, 0.000000, 0.000000
7.360000, 0.005711, 0.000000, 0.000000, 0.000000, 0.000000
7.370000, 0.005381, 0.000000, 0.000000, 0.000000, 0.000000
7.380000, 0.005141, 0.000000, 0.000000, 0.000000, 0.000000
7.390000, 0.004801, 0.000000, 0.000000, 0.000000, 0.000000
7.400000, 0.004521, 0.000000, 0.000000, 0.000000, 0.000000
7.410000, 0.004251, 0.000000, 0.000000, 0.000000, 0.000000
7.420000, 0.004071, 0.000000, 0.000000, 0.000000, 0.000000
7.430000, 0.003881, 0.000000, 0.000000, 0.000000, 0.000000
7.440000, 0.003671, 0.000000, 0.000000, 0.000000, 0.000000
7.450000, 0.003460, 0.000000, 0.000000, 0.000000, 0.000000
7.460000, 0.003280, 0.000000, 0.000000, 0.000000, 0.000000
7.470000, 0.003070, 0.000000, 0.000000, 0.000000, 0.000000
7.480000, 0.002930, 0.000000, 0.000000, 0.000000, 0.000000
7.490000, 0.002670, 0.000000, 0.000000, 0.000000, 0.000000
7.500000, 0.002570, 0.000000, 0.000000, 0.000000, 0.000000
7.510000, 0.002410, 0.000000, 0.000000, 0.000000, 0.000000
7.520000, 0.002180, 0.000000, 0.000000, 0.000000, 0.000000
7.530000, 0.002060, 0.000000, 0.000000, 0.000000, 0.000000
7.540000, 0.001890, 0.000000, 0.000000, 0.000000, 0.000000
7.550000, 0.001790, 0.000000, 0.000000, 0.000000, 0.000000
7.560000, 0.001690, 0.000000, 0.000000, 0.000000, 0.000000
7.570000, 0.001610, 0.000000, 0.000000, 0.000000, 0.000000
7.580000, 0.001530, 0.000000, 0.000000, 0.000000, 0.000000
7.590000, 0.001450, 0.000000, 0.000000, 0.000000, 0.000000
7.600000, 0.001380, 0.000000, 0.000000, 0.000000, 0.000000
7.610000, 0.001320, 0.000000, 0.000000, 0.000000, 0.000000
7.620000, 0.001270, 0.000000, 0.000000, 0.000000, 0.000000
7.630000, 0.001180, 0.000000, 0.000000, 0.000000, 0.000000
7.640000, 0.001140, 0.000000, 0.000000, 0.000000, 0.000000
7.650000, 0.001090, 0.000000, 0.000000, 0.000000, 0.000000
7.660000, 0.000980, 0.000000, 0.000000, 0.000000, 0.000000
7.670000, 0.000940, 0.000000, 0.000000, 0.000000, 0.000000
7.680000, 0.000850, 0.000000, 0.000000, 0.000000, 0.000000
7.690000, 0.000810, 0.000000, 0.000000, 0.000000, 0.000000
7.700000, 0.000780, 0.000000, 0.000000, 0.000000, 0.000000
7.710000, 0.000740, 0.000000, 0.000000, 0.000000, 0.000000
7.720000, 0.000720, 0.000000, 0.000000, 0.000000, 0.000000
7.730000, 0.000700, 0.000000, 0.000000, 0.000000, 0.000000
7.740000, 0.000620, 0.000000, 0.000000, 0.000000, 0.000000
7.750000, 0.000580, 0.000000, 0.000000, 0.000000, 0.000000
7.760000, 0.000520, 0.000000, 0.000000, 0.000000, 0.000000
7.770000, 0.000480, 0.000000, 0.000000, 0.000000, 0.000000
7.780000, 0.000440, 0.000000, 0.000000, 0.000000, 0.000000
7.790000, 0.000400, 0.000000, 0.000000, 0.000000, 0.000000
7.800000, 0.000380, 0.000000, 0.000000, 0.000000, 0.000000
7.810000, 0.000300, 0.000000, 0.000000, 0.000000, 0.000000
7.820000, 0.000250, 0.000000, 0.000000, 0.000000, 0.000000
7.830000, 0.000220, 0.000000, 0.000000, 0.000000, 0.000000
7.840000, 0.000180, 0.000000, 0.000000, 0.000000, 0.000000
7.850000, 0.000150, 0.000000, 0.000000, 0.000000, 0.000000
7.860000, 0.000130, 0.000000, 0.000000, 0.000000, 0.000000
7.870000, 0.000120, 0.000000, 0.000000, 0.000000, 0.000000
7.880000, 0.000090, 0.000000, 0.000000, 0.000000, 0.000000
7.890000, 0.000070, 0.000000, 0.000000, 0.000000, 0.000000
7.900000, 0.000060, 0.000000, 0.000000, 0.000000, 0.000000
7.910000, 0.000030, 0.000000, 0.000000, 0.000000, 0.000000
7.920000, 0.000010, 0.000000, 0.000000, 0.000000, 0.000000
7.930000, 0.000010, 0.000000, 0.000000, 0.000000, 0.000000
7.940000, 0.000010, 0.000000, 0.000000, 0.000000, 0.000000
7.950000, 0.000010, 0.000000, 0.000000, 0.000000, 0.000000
7.960000, 0.000010, 0.000000, 0.000000, 0.000000, 0.000000
7.970000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000
7.980000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000

